Massive geolocation data reveal evacuation behaviour during the 2024 Noto Peninsula earthquake and tsunami

On 1 January 2024, devastating tsunamis caused by the Noto Peninsula earthquake hit coastal areas within several minutes, but only two tsunami casualties were officially reported. Despite its importance, the cause of this unexpectedly low human loss was unclear because of the limited access to the peninsula and the presence of many visitors during the holiday, which made conducting conventional surveys infeasible. Here, we reveal evacuation behaviour during the 2024 Noto Peninsula tsunami using massive geolocation data collected from a smartphone app. By analysing these massive data, which include over 1.5 million records collected on this day, we find that the evacuation was extremely fast, occurring within 2--6 minutes after the origin time. Further analyses suggest that these fast departures were driven mainly by strong ground shaking; the fact that the tsunami occurred during the family-oriented New Year holiday was also a key factor. Additionally, the long-term analysis of the data reveals that people started returning to the coastal area 20--100 minutes after the origin time, which was long before the downgrading and cancellation of the tsunami warnings. These results highlight the utility of the innovative data-driven approach to evacuation surveys, which addresses the limitations of conventional evacuation surveys.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

